A likelihood framework for cryogenic scintillating calorimeters used in the CRESST dark matter search

Cryogenic scintillating calorimeters are ultrasensitive particle detectors for rare event searches, particularly for the search for dark matter and the measurement of neutrino properties. These detectors are made from scintillating target crystals generating two signals for each particle interaction. The phonon (heat) signal precisely measures the deposited energy independent of the type of interacting particle. The scintillation light signal yields particle discrimination on an event-by-event basis. This paper presents a likelihood framework modeling backgrounds and a potential dark matter signal in the two-dimensional plane spanned by phonon and scintillation light energies. We apply the framework to data from CaWO$_4$-based detectors operated in the CRESST dark matter search. For the first time, a single likelihood framework is used in CRESST to model the data and extract results on dark matter in one step by using a profile likelihood ratio test. Our framework simultaneously fits (neutron) calibration data and physics (background) data and allows combining data from multiple detectors. Although tailored to CaWO$_4$-targets and the CRESST experiment, the framework can easily be expanded to other materials and experiments using scintillating cryogenic calorimeters for dark matter search and neutrino physics.

==> AncillaryFilesPublic/FitResults/A/Detector_A_Minos_parameters_converted.csv <==
Name;Nameinpaper;Unit;Value;Fixed;Lower_Bound;Upper_Bound;Hesse_Error;Minos_Lower;Minos_Upper;Minos_Valid
np_decay;$L_{3}$;keV;1.5794988315860132;False;0.0;10.0;0.260041043971341;-0.4099119760644167;0.5218071287568987;True
np_fract;$L_{2}$;;0.5074240560106609;False;0.0;1.0;0.10674355415150584;-0.157273617548155;0.165458678433697;True
L0;$L_{0}$;keVeekeV$^{-1}$;0.8153374615857212;False;0.5;1.5;0.008930330626087335;-0.02429377561739711;0.03621784483055119;True
L1;$L_{1}$;keVeekeV$^{-2}$;0.018812865992710964;False;-0.02;0.02;0.0008470552490299869;-0.0030305989775763816;0.0011912122641501988;True
sigma_l0;$\sigma_{L,0}$;;0.094;True;0.0;1000.0;0.0009400000000000001;;;
S1;$S_{1}$;keVee;0.2490173072852944;False;0.0;1.0;0.009309561143058226;-0.012188454508247688;0.012803688841283377;True
S2;$S_{2}$;;0.017947025810278874;False;0.0;0.04;0.002986545070231108;-0.0034232557089240536;0.0037044377061093226;True
el_amp_bck;$El_{amp,bck}$;keV$^{-1}$;33.918884490407585;False;0.0;5000.0;4.476411353844663;-4.492644801230371;5.113669361058262;True
el_amp_ncal;$El_{amp,ncal}$;keV$^{-1}$;22.435302038512354;False;0.0;5000.0;3.289908509945123;-4.900449771795148;5.1438344619479075;True
el_decay;$El_{dec}$;keV;10.246545226059256;False;0.0;100.0;1.8637844898001241;-1.719792407155888;2.4948188474688258;True
el_width;$El_{width}$;keVee;7.62135227074879;False;0.0;20.0;0.6033519139545378;-0.5965541346970019;0.6741424725872662;True
sigma_p0;$\sigma_{P,0}$;keV;0.0045;True;0.0;1000.0;4.5e-05;;;
sigma_p1;$\sigma_{P,1}$;;0.019724803038190908;False;0.0;0.05;0.002585266311964492;-0.002505429209215274;0.0030895992822935064;True
E_p0_bck;$P_{0,bck}$;keV$^{-1}$;18.666238314562765;False;0.0;5000.0;2.0097721044950987;-2.996566786716457;3.227287435941323;True
E_p1_bck;$P_{1,bck}$;keV$^{-2}$;-0.26058809320333864;False;-50.0;50.0;0.2258382476205689;-0.3404422224376528;0.3378703400374648;True
E_p0_ncal;$P_{0,ncal}$;keV$^{-1}$;51.26151480328883;False;0.0;5000.0;2.335717989715434;-5.8151154047731515;5.941361537650929;True
E_p1_ncal;$P_{1,ncal}$;keV$^{-2}$;-0.4701265102838832;False;-50.0;50.0;0.2369606373063213;-0.5498698170844011;0.5476214742632244;True
E_fr_bck;$A_{lee,bck}$;keV$^{-1}$;239066.95557351923;False;0.0;50000000000.0;8398.775618034822;-21249.944737491704;23980.789532718198;True
E_fr_ncal;$A_{lee,ncal}$;keV$^{-1}$;169122.92006843188;False;0.0;50000000000.0;9178.857270086824;-27580.450083304786;26361.245512500333;True
E_dc;$l_{lee}$;keV;0.02342562130404069;False;0.0;100.0;0.0002786587448205813;-0.0008526220003952522;0.0008747536072186682;True
E_dc_ncal;$l_{lee,ncal}$;keV;-1.0;True;-2.0;100.0;-0.01;;;
L_lee;$L_{lee}$;keVeekeV$^{-1}$;0.21359579900983144;False;0.0;1.0;0.030320645064763257;-0.03060049201005644;0.031968990384701884;True
QF_y;$Q_{\gamma\,1}$;;1.0177563185094622;False;0.5;1.2;0.020595891418922815;-0.09282466221817558;0.07816981381367934;True
QF_ye;$Q_{\gamma,2}$;;-0.014078285409787028;False;-0.02;0.02;0.002003605802751364;-0.005926881618499929;0.008971548817604763;True
eps;$\epsilon$;;0.6477878227965741;False;0.5;1.0;0.01243494615910934;-0.02286665882663666;0.02372635594967334;True
ratio_ncal;$\frac{\text{Exp.(ncal)}}{\text{Exp.(bck)}}$;;0.13444843314324706;False;0.0;1.0;0.02852472523276081;-0.08491755004878432;0.1028326738760825;True
thr;$E_{thr}$;keV;0.0301;True;0.0;1.1;0.000301;;;
eta;$\eta$;keVkeVee$^{-1}$;0.0;True;0.0;1.0;0.1;;;
n_O_fr_bck;$A_{O,bck}$;keV${-1}$;0.0;True;0.0;5000000.0;0.1;;;
n_O_dc_bck;$l_{O,bck}$;keV;0.010826446901671831;True;0.0;100.0;0.00010826446901671832;;;
n_O_fr_ncal;$A_{O,ncal}$;keV${-1}$;73.01496771522753;False;0.0;200.0;3.7289909803033296;-7.1400420179023705;3.736742684578133;False
n_O_dc;$l_{O}$;keV;999999.1574990671;False;0.0;1000000.0;866393.0512408182;-865990.4769134858;0.0007281064754351974;False
n_Ca_fr_bck;$A_{Ca,bck}$;keV${-1}$;0.0;True;0.0;1000000.0;0.1;;;
n_Ca_dc_bck;$l_{Ca,bck}$;keV;0.0445438272098359;True;0.0;100.0;0.00044543827209835897;;;
n_Ca_fr_ncal;$A_{Ca,ncal}$;keV${-1}$;548.8601287255135;False;0.0;10000.0;16.79594756712612;-52.40988300066947;56.75720991436013;True
n_Ca_dc;$l_{Ca}$;keV;4.785636518547082;False;0.0;100.0;0.1306472397953531;-0.44528176452310414;0.13033666059973648;False
n_W_fr_bck;$A_{W,bck}$;keV${-1}$;0.0;True;0.0;1000000.0;0.1;;;
n_W_dc_bck;$l_{W,bck}$;keV;0.16080830420305206;True;0.0;100.0;0.0016080830420305205;;;
n_W_fr_ncal;$A_{W,ncal}$;keV${-1}$;4649.357114083613;False;0.0;50000.0;180.83018217284047;-447.55517069866943;511.73810474378206;True
n_W_dc;$l_{W}$;keV;0.4044904651615888;False;0.0;20.0;0.013863413217693464;-0.04431971178726176;0.0489655914350122;True
FG_1_C_bck;$C_{\gamma,1,bck}$;keV${-1}$;9.255601397534086;False;0.0;50.0;4.149383023261313;-3.7148504586699542;4.752625756902429;True
FG_1_C_ncal;$C_{\gamma,1,ncal}$;keV${-1}$;0.0;True;0.0;10.0;0.1;;;
FG_1_M;$\mu_1$;keV;0.5510560003780642;False;0.4;0.6;0.006296662155481914;-0.006418051654794125;0.006955171448127132;True
FG_2_C_bck;$C_{\gamma,2,bck}$;keV${-1}$;19.820784097824067;False;0.0;100.0;6.060799633660072;-5.640233056144448;6.6573225507358025;True
FG_2_C_ncal;$C_{\gamma,2,ncal}$;keV${-1}$;0.0;True;0.0;10.0;0.1;;;
FG_2_M;$\mu_2$;keV;2.6316624082746443;False;2.5;2.7;0.019380812497554082;-0.01918367160668365;0.02190776033081824;True
FG_3_C_bck;$C_{\gamma,3,bck}$;keV${-1}$;0.0;True;0.0;50.0;0.1;;;
FG_3_C_ncal;$C_{\gamma,3,ncal}$;keV${-1}$;17.959630515882765;False;0.0;50.0;6.804536606795272;-6.475652856134361;7.574608457519505;True
FG_3_M;$\mu_3$;keV;2.7767858613035172;False;2.75;2.95;0.022910639811957182;-0.024173380543254186;0.024561067356045463;True
FG_4_C_bck;$C_{\gamma,4,bck}$;keV${-1}$;0.0;True;0.0;50.0;0.1;;;
FG_4_C_ncal;$C_{\gamma,4,ncal}$;keV${-1}$;31.360514333745126;False;0.0;50.0;9.877131068863262;-10.110988918191769;11.474195281407276;True
FG_4_M;$\mu_4$;keV;7.894601034845481;False;7.8;8.3;0.06231814696755489;-0.0669435308027636;0.06571353470925909;True
FG_5_C_bck;$C_{\gamma,5,bck}$;keV${-1}$;5.591794541259858;False;0.0;100.0;5.1761130042317856;-4.827973072653643;6.218952344711902;True
FG_5_C_ncal;$C_{\gamma,5,ncal}$;keV${-1}$;0.0;True;0.0;10.0;0.1;;;
FG_5_M;$\mu_5$;keV;10.451612331816376;False;10.0;11.5;0.21646173787778267;-0.4513760511371778;0.2722501018715296;True
FG_6_C_bck;$C_{\gamma,6,bck}$;keV${-1}$;75.92010345495811;False;0.0;300.0;11.946472076092995;-11.82835682234473;12.920672606798716;True
FG_6_C_ncal;$C_{\gamma,6,ncal}$;keV${-1}$;0.0;True;0.0;10.0;0.1;;;
FG_6_M;$\mu_6$;keV;11.20714893699751;False;11.0;11.6;0.038528159915495415;-0.04013886397777343;0.03907120852893447;True
FG_7_C_bck;$C_{\gamma,7,bck}$;keV${-1}$;15.828564919275319;False;0.0;50.0;6.48357141680155;-6.260963296187534;7.678876137155816;True
FG_7_C_ncal;$C_{\gamma,7,ncal}$;keV${-1}$;0.0;True;0.0;10.0;0.1;;;
FG_7_M;$\mu_7$;keV;13.067038257376485;False;12.7;13.4;0.1487685260422884;-0.15551568418764372;0.16274634228158635;True


==> AncillaryFilesPublic/FitResults/Lise/Detector_Lise_official_Minos_parameters_converted.csv <==
Name;Nameinpaper;Unit;Value;Fixed;Lower_Bound;Upper_Bound;Hesse_Error;Minos_Lower;Minos_Upper;Minos_Valid
np_decay;$L_{3}$;keV;98.2552911909447;False;0.0;100.0;91.2493291298463;-55.81823391287586;2.359088142611654e-05;False
np_fract;$L_{2}$;;1.128273641182176e-08;False;0.0;1.0;0.0502347117896032;-0.1995765852629741;0.1995765852629741;False
L0;$L_{0}$;keVeekeV$^{-1}$;0.7620742571694055;False;0.5;1.5;0.006827691884441933;-0.006869423936633906;0.006865030055551039;True
L1;$L_{1}$;keVeekeV$^{-2}$;0.004871786459113214;False;-0.01;0.01;0.00023948633142696543;-0.00024072001248856317;0.000240685445460248;True
sigma_l0;$\sigma_{L,0}$;;3.4681599999999997;True;0.0;5.0;0.0346816;;;
S1;$S_{1}$;keVee;0.7201462561844993;False;0.0;2.0;0.02177961337438028;-0.0273391195125068;0.022013371358503474;True
S2;$S_{2}$;;1.62984336860017e-08;False;0.0;0.1;0.0013889459136979588;-2.0812069295717e-08;0.0010628585422738813;True
el_amp_bck;$El_{amp,bck}$;keV$^{-1}$;57.73295451214789;False;0.0;2000.0;6.763776104553973;-6.429395834452122;6.996394009968532;True
el_amp_ncal;$El_{amp,ncal}$;keV$^{-1}$;7.680146358632456;False;0.0;2000.0;1.8403590879060292;-1.7205197774013834;1.9650408442144407;True
el_decay;$El_{dec}$;keV;19.693047019090525;False;0.0;1000.0;2.584160591254964;-2.3024462911899723;2.9116812998215003;True
el_width;$El_{width}$;keVee;14.471899766905944;False;0.0;20.0;1.0177655928833227;-0.9768501347137007;1.0911483098618315;True
sigma_p0;$\sigma_{P,0}$;keV;0.062;True;0.0;0.1;0.00062;;;
sigma_p1;$\sigma_{P,1}$;;0.013049939291871294;False;0.0;0.1;0.0002309376657863623;-0.00023023134273315464;0.00023175001882248155;True
E_p0_bck;$P_{0,bck}$;keV$^{-1}$;557.5653299849645;False;0.0;2000.0;9.496790350119397;-9.579184051507033;9.609620467055171;True
E_p1_bck;$P_{1,bck}$;keV$^{-2}$;-6.622830091668472;False;-10.0;10.0;0.3638199726289471;-0.367131772558769;0.3675984115976462;True
E_p0_ncal;$P_{0,ncal}$;keV$^{-1}$;23.11647850558229;False;0.0;2000.0;4.1529173369744266;-4.450364226021426;4.4784957235651035;True
E_p1_ncal;$P_{1,ncal}$;keV$^{-2}$;-0.27499649328442644;False;-5.0;5.0;0.1356101510385601;-0.1452480451407955;0.14582128805373748;True
E_fr_bck;$A_{lee,bck}$;keV$^{-1}$;0.0;True;0.0;1000000.0;0.1;;;
E_fr_ncal;$A_{lee,ncal}$;keV$^{-1}$;0.0;True;0.0;1000000.0;0.1;;;
E_dc;$l_{lee}$;keV;1.0;True;0.0;100.0;0.01;;;
E_dc_ncal;$l_{lee,ncal}$;keV;1.0;True;0.0;100.0;0.01;;;
L_lee;$L_{lee}$;keVeekeV$^{-1}$;0.0;True;0.0;0.5;0.1;;;
QF_y;$Q_{\gamma\,1}$;;0.7680084182418617;False;0.0;1.0;2.0212609364023134e-11;-2.934042120372737e-08;2.934042120372737e-08;False
QF_ye;$Q_{\gamma,2}$;;0.008299679179506095;False;-0.1;0.1;7.009254288092848e-13;-3.170366608129527e-10;3.170366608129527e-10;False
eps;$\epsilon$;;0.928596000251688;False;0.5;1.0;0.09792838281538324;-0.10977247402265823;0.07150685028913527;True
ratio_ncal;$\frac{\text{Exp.(ncal)}}{\text{Exp.(bck)}}$;;0.04367506345470673;False;0.0;1000000.0;0.003134444120922453;-0.0031051934614499013;0.003232473143245213;True
thr;$E_{thr}$;keV;0.307;True;0.0;1000000.0;0.00307;;;
eta;$\eta$;keVkeVee$^{-1}$;0.006361939732851937;True;0.0;0.1;6.361939732851937e-05;;;
n_O_fr_bck;$A_{O,bck}$;keV${-1}$;0.0;True;0.0;5000000.0;0.1;;;
n_O_dc_bck;$l_{O,bck}$;keV;0.010826446901671831;True;0.0;100.0;0.00010826446901671832;;;
n_O_fr_ncal;$A_{O,ncal}$;keV${-1}$;18.395804984672747;False;0.0;500.0;5.587269891285552;-6.288378176345352;5.588095401356158;False
n_O_dc;$l_{O}$;keV;999999.7164393045;False;0.0;1000000.0;901358.494985722;-901340.3565682544;0.23703962448053065;False
n_Ca_fr_bck;$A_{Ca,bck}$;keV${-1}$;0.0;True;0.0;1000000.0;0.1;;;
n_Ca_dc_bck;$l_{Ca,bck}$;keV;0.0445438272098359;True;0.0;100.0;0.00044543827209835897;;;
n_Ca_fr_ncal;$A_{Ca,ncal}$;keV${-1}$;67.57993836050403;False;0.0;2000.0;14.001916153691615;-14.002472110606625;14.938289605866617;False
n_Ca_dc;$l_{Ca}$;keV;20.817607412265765;False;0.0;100.0;6.640806956053868;-6.6400265944566135;6.6400265944566135;False
n_W_fr_bck;$A_{W,bck}$;keV${-1}$;0.0;True;0.0;1000000.0;0.1;;;
n_W_dc_bck;$l_{W,bck}$;keV;0.16080830420305206;True;0.0;100.0;0.0016080830420305205;;;
n_W_fr_ncal;$A_{W,ncal}$;keV${-1}$;458.416758207974;False;0.0;10000.0;49.31011352375057;-45.46786222531504;50.47731817647128;True
n_W_dc;$l_{W}$;keV;2.3111135913968326;False;0.0;20.0;0.3207425523081704;-0.2919546967466093;0.3184088228834653;True
FG_1_C_bck;$C_{\gamma,1,bck}$;keV${-1}$;6261.102857423254;False;0.0;10000.0;96.78517189889816;-96.3409201535524;97.28465652372637;True
FG_1_C_ncal;$C_{\gamma,1,ncal}$;keV${-1}$;0.0;True;0.0;10000.0;0.1;;;
FG_1_M;$\mu_1$;keV;5.88127854805283;False;5.5;6.0;0.0015808551332954224;-0.0015813146987296279;0.0015807079183337044;True
FG_2_C_bck;$C_{\gamma,2,bck}$;keV${-1}$;2303.0822349176306;False;0.0;10000.0;60.33120607177671;-59.866771616180756;60.809782626532964;True
FG_2_C_ncal;$C_{\gamma,2,ncal}$;keV${-1}$;0.0;True;0.0;10000.0;0.1;;;
FG_2_M;$\mu_2$;keV;6.46307987505478;False;6.2;6.7;0.0029752465895427353;-0.0029747789610385183;0.002976075301567759;True


==> AncillaryFilesPublic/FitResults/TUM40_400/Detector_TUM40_PhD_Flo_Ep_400_Minos_parameters_converted.csv <==
Name;Nameinpaper;Unit;Value;Fixed;Lower_Bound;Upper_Bound;Hesse_Error;Minos_Lower;Minos_Upper;Minos_Valid
np_decay;$L_{3}$;keV;4.742894713016699;False;0.0;50.0;0.15258872086713193;-0.15258872086713193;0.15258872086713193;False
np_fract;$L_{2}$;;0.4920471370732803;False;0.0;1.0;0.019422198819216;-0.019422198819216;0.019422198819216;False
L0;$L_{0}$;keVeekeV$^{-1}$;0.9146401793537916;False;0.5;1.5;0.0003622385135458872;-0.0003622385135458872;0.0003622385135458872;False
L1;$L_{1}$;keVeekeV$^{-2}$;0.0007464542777136392;False;-0.01;0.01;1.676025103096619e-06;-1.676025103096619e-06;1.676025103096619e-06;False
sigma_l0;$\sigma_{L,0}$;;0.246189;True;0.0;1000.0;0.00246189;;;
S1;$S_{1}$;keVee;0.3208730832286016;False;0.0;1.0;0.003458172227494727;-0.003458172227494727;0.003458172227494727;False
S2;$S_{2}$;;0.002249220526983296;False;0.0;0.01;2.5572962704097394e-05;-2.5572962704097394e-05;2.5572962704097394e-05;False
el_amp_bck;$El_{amp,bck}$;keV$^{-1}$;84.65851893135627;False;0.0;500.0;2.7372772682295903;-2.7372772682295903;2.7372772682295903;False
el_amp_ncal;$El_{amp,ncal}$;keV$^{-1}$;5.541951012178704;False;0.0;50.0;0.7320786905297583;-0.7320786905297583;0.7320786905297583;False
el_decay;$El_{dec}$;keV;32.040982487404044;False;0.0;100.0;0.8534599527951592;-0.8534599527951592;0.8534599527951592;False
el_width;$El_{width}$;keVee;25.308467696385087;False;0.0;50.0;0.70472433295107;-0.70472433295107;0.70472433295107;False
sigma_p0;$\sigma_{P,0}$;keV;0.0741;True;0.0;1000.0;0.000741;;;
sigma_p1;$\sigma_{P,1}$;;0.00409279646587801;False;0.0;0.05;2.258734865812073e-12;-2.258734865812073e-12;2.258734865812073e-12;False
E_p0_bck;$P_{0,bck}$;keV$^{-1}$;228.9536676628791;False;0.0;500.0;0.7712923551470823;-0.7712923551470823;0.7712923551470823;False
E_p1_bck;$P_{1,bck}$;keV$^{-2}$;-0.4875240918148105;False;-5.0;5.0;0.002674823808602067;-0.002674823808602067;0.002674823808602067;False
E_p0_ncal;$P_{0,ncal}$;keV$^{-1}$;32.52558778141473;False;0.0;200.0;0.6373402401853756;-0.6373402401853756;0.6373402401853756;False
E_p1_ncal;$P_{1,ncal}$;keV$^{-2}$;0.016703328651029636;False;-5.0;5.0;0.002545529372171895;-0.002545529372171895;0.002545529372171895;False
E_fr_bck;$A_{lee,bck}$;keV$^{-1}$;5016875427.309664;False;0.0;50000000000.0;157268433.26576948;-157268433.26576948;157268433.26576948;False
E_fr_ncal;$A_{lee,ncal}$;keV$^{-1}$;953.6740132598532;False;0.0;1000000000.0;7310194.642984491;-7310194.642984491;7310194.642984491;False
E_dc;$l_{lee}$;keV;0.05512099572806961;False;0.0;10.0;0.00014177458192488057;-0.00014177458192488057;0.00014177458192488057;False
E_dc_ncal;$l_{lee,ncal}$;keV;-1.0;True;-2.0;10.0;-0.01;;;
L_lee;$L_{lee}$;keVeekeV$^{-1}$;0.2047798320000686;False;0.0;1.0;0.0092370488203819;-0.0092370488203819;0.0092370488203819;False
QF_y;$Q_{\gamma\,1}$;;0.9434342141792692;False;0.5;1.2;0.0007457053454387741;-0.0007457053454387741;0.0007457053454387741;False
QF_ye;$Q_{\gamma,2}$;;0.00022295538197490518;False;-0.01;0.01;3.7608573882283447e-06;-3.7608573882283447e-06;3.7608573882283447e-06;False
eps;$\epsilon$;;0.8521660010348638;False;0.5;1.0;0.0029082567366622287;-0.0029082567366622287;0.0029082567366622287;False
ratio_ncal;$\frac{\text{Exp.(ncal)}}{\text{Exp.(bck)}}$;;0.03747903843009265;False;0.0;1.0;0.0022874583684093512;-0.0022874583684093512;0.0022874583684093512;False
thr;$E_{thr}$;keV;0.6056;True;0.0;1.1;0.006056000000000001;;;
eta;$\eta$;keVkeVee$^{-1}$;0.06613806397729295;True;0.0;0.1;0.0006613806397729296;;;
n_O_fr_bck;$A_{O,bck}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
n_O_dc_bck;$l_{O,bck}$;keV;32.45903519150707;True;0.0;200.0;0.3245903519150707;;;
n_O_fr_ncal;$A_{O,ncal}$;keV${-1}$;45.43418211439019;False;0.0;200.0;0.9949065876349116;-0.9949065876349116;0.9949065876349116;False
n_O_dc;$l_{O}$;keV;105.00892453957356;False;0.0;1000000.0;1.7001058680299366;-1.7001058680299366;1.7001058680299366;False
n_Ca_fr_bck;$A_{Ca,bck}$;keV${-1}$;0.0;True;0.0;250.0;0.1;;;
n_Ca_dc_bck;$l_{Ca,bck}$;keV;17.8814462130457;True;0.0;100.0;0.178814462130457;;;
n_Ca_fr_ncal;$A_{Ca,ncal}$;keV${-1}$;20.55286009821713;False;0.0;500.0;1.1358187989263122;-1.1358187989263122;1.1358187989263122;False
n_Ca_dc;$l_{Ca}$;keV;63.937840683135796;False;0.0;100.0;1.9769584690817616;-1.9769584690817616;1.9769584690817616;False
n_W_fr_bck;$A_{W,bck}$;keV${-1}$;0.0;True;0.0;1000.0;0.1;;;
n_W_dc_bck;$l_{W,bck}$;keV;0.0;True;0.0;1000.0;0.1;;;
n_W_fr_ncal;$A_{W,ncal}$;keV${-1}$;653.4941722827023;False;0.0;2000.0;22.564399544307488;-22.564399544307488;22.564399544307488;False
n_W_dc;$l_{W}$;keV;3.8348762803348833;False;0.0;10.0;0.10867337819924083;-0.10867337819924083;0.10867337819924083;False
FG_1_C_bck;$C_{\gamma,1,bck}$;keV${-1}$;73.91627178337757;False;0.0;1000.0;16.940511960706033;-16.940511960706033;16.940511960706033;False
FG_1_C_ncal;$C_{\gamma,1,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_1_M;$\mu_1$;keV;2.452135137001596;False;2.3;2.7;0.024027033528086102;-0.024027033528086102;0.024027033528086102;False
FG_2_C_bck;$C_{\gamma,2,bck}$;keV${-1}$;376.856912105678;False;0.0;500.0;25.429725884905025;-25.429725884905025;25.429725884905025;False
FG_2_C_ncal;$C_{\gamma,2,ncal}$;keV${-1}$;9.536740132598531e-05;False;0.0;100.0;1.51977751577175;-1.51977751577175;1.51977751577175;False
FG_2_M;$\mu_2$;keV;2.632077502827568;False;2.5;2.9;0.006125150112194833;-0.006125150112194833;0.006125150112194833;False
FG_3_C_bck;$C_{\gamma,3,bck}$;keV${-1}$;171.7296172862893;False;0.0;500.0;17.7418047527958;-17.7418047527958;17.7418047527958;False
FG_3_C_ncal;$C_{\gamma,3,ncal}$;keV${-1}$;2.9297230940903307;False;0.0;100.0;5.2332388692449365;-5.2332388692449365;5.2332388692449365;False
FG_3_M;$\mu_3$;keV;8.101860064716114;False;7.8;8.3;0.009698436251422748;-0.009698436251422748;0.009698436251422748;False
FG_4_C_bck;$C_{\gamma,4,bck}$;keV${-1}$;267.38866305613226;False;0.0;500.0;21.57885331945737;-21.57885331945737;21.57885331945737;False
FG_4_C_ncal;$C_{\gamma,4,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_4_M;$\mu_4$;keV;10.845488240174177;False;10.5;11.1;0.010187700521703924;-0.010187700521703924;0.010187700521703924;False
FG_5_C_bck;$C_{\gamma,5,bck}$;keV${-1}$;1431.2071326190521;False;0.0;3000.0;43.68965549976883;-43.68965549976883;43.68965549976883;False
FG_5_C_ncal;$C_{\gamma,5,ncal}$;keV${-1}$;0.0;True;0.0;200.0;0.1;;;
FG_5_M;$\mu_5$;keV;11.325989037576278;False;11.0;11.6;0.002902744485620445;-0.002902744485620445;0.002902744485620445;False
FG_6_C_bck;$C_{\gamma,6,bck}$;keV${-1}$;137.206049203712;False;0.0;500.0;16.924374863869453;-16.924374863869453;16.924374863869453;False
FG_6_C_ncal;$C_{\gamma,6,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_6_M;$\mu_6$;keV;13.07323616797803;False;12.7;13.4;0.0175478429114726;-0.0175478429114726;0.0175478429114726;False
FG_7_C_bck;$C_{\gamma,7,bck}$;keV${-1}$;33.333621328546336;False;0.0;500.0;11.957719464306905;-11.957719464306905;11.957719464306905;False
FG_7_C_ncal;$C_{\gamma,7,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_7_M;$\mu_7$;keV;15.657201364691696;False;15.2;16.0;0.04840816881964827;-0.04840816881964827;0.04840816881964827;False
FG_8_C_bck;$C_{\gamma,8,bck}$;keV${-1}$;56.62580109667409;False;0.0;500.0;14.707479330593273;-14.707479330593273;14.707479330593273;False
FG_8_C_ncal;$C_{\gamma,8,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_8_M;$\mu_7$;keV;25.184882712137842;False;24.8;25.6;0.04882129369178756;-0.04882129369178756;0.04882129369178756;False
FG_9_C_bck;$C_{\gamma,9,bck}$;keV${-1}$;119.11458280534048;False;0.0;500.0;17.065340347440372;-17.065340347440372;17.065340347440372;False
FG_9_C_ncal;$C_{\gamma,9,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_9_M;$\mu_7$;keV;37.32028147818641;False;36.0;38.0;0.026659645464793158;-0.026659645464793158;0.026659645464793158;False
FG_10_C_bck;$C_{\gamma,10,bck}$;keV${-1}$;29.49936750817636;False;0.0;500.0;13.62470830200557;-13.62470830200557;13.62470830200557;False
FG_10_C_ncal;$C_{\gamma,10,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_10_M;$\mu_7$;keV;41.69928459838632;False;41.0;42.2;0.07745618901817862;-0.07745618901817862;0.07745618901817862;False
FG_11_C_bck;$C_{\gamma,11,bck}$;keV${-1}$;802.8478563972279;False;0.0;2000.0;34.932996394625945;-34.932996394625945;34.932996394625945;False
FG_11_C_ncal;$C_{\gamma,11,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_11_M;$\mu_7$;keV;46.273768755727275;False;44.5;47.5;0.010085909914430148;-0.010085909914430148;0.010085909914430148;False
FG_12_C_bck;$C_{\gamma,12,bck}$;keV${-1}$;173.3802893913892;False;0.0;500.0;20.591268497742547;-20.591268497742547;20.591268497742547;False
FG_12_C_ncal;$C_{\gamma,12,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_12_M;$\mu_7$;keV;62.788902107312886;False;61.5;64.0;0.032205284554436275;-0.032205284554436275;0.032205284554436275;False
FG_13_C_bck;$C_{\gamma,13,bck}$;keV${-1}$;1768.2311250670427;False;0.0;3000.0;48.66965061784367;-48.66965061784367;48.66965061784367;False
FG_13_C_ncal;$C_{\gamma,13,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_13_M;$\mu_7$;keV;64.96408466779337;False;64.0;67.0;0.008105200591863594;-0.008105200591863594;0.008105200591863594;False
FG_14_C_bck;$C_{\gamma,14,bck}$;keV${-1}$;139.43456859889832;False;0.0;500.0;19.427313111153914;-19.427313111153914;19.427313111153914;False
FG_14_C_ncal;$C_{\gamma,14,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_14_M;$\mu_7$;keV;73.32475742506894;False;72.0;75.0;0.05492926751333016;-0.05492926751333016;0.05492926751333016;False
FG_15_C_bck;$C_{\gamma,15,bck}$;keV${-1}$;156.40739423704161;False;0.0;500.0;20.51612922256578;-20.51612922256578;20.51612922256578;False
FG_15_C_ncal;$C_{\gamma,15,ncal}$;keV${-1}$;58.867450283259394;False;0.0;100.0;11.610724015734911;-11.610724015734911;11.610724015734911;False
FG_15_M;$\mu_7$;keV;76.73529062856161;False;76.0;78.5;0.03841229268691393;-0.03841229268691393;0.03841229268691393;False
FG_16_C_bck;$C_{\gamma,16,bck}$;keV${-1}$;458.9496693570238;False;0.0;1000.0;29.91721768258984;-29.91721768258984;29.91721768258984;False
FG_16_C_ncal;$C_{\gamma,16,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_16_M;$\mu_7$;keV;92.15645962624107;False;90.5;94.5;0.03280989567161185;-0.03280989567161185;0.03280989567161185;False
FG_17_C_bck;$C_{\gamma,17,bck}$;keV${-1}$;53.059329905771115;False;0.0;500.0;18.86972301192807;-18.86972301192807;18.86972301192807;False
FG_17_C_ncal;$C_{\gamma,17,ncal}$;keV${-1}$;130.27271107281322;False;0.0;500.0;17.23811924052051;-17.23811924052051;17.23811924052051;False
FG_17_M;$\mu_7$;keV;98.49030449805778;False;96.5;100.5;0.07129223912422589;-0.07129223912422589;0.07129223912422589;False
FG_18_C_bck;$C_{\gamma,18,bck}$;keV${-1}$;88.62726453580801;False;0.0;500.0;19.35364075080423;-19.35364075080423;19.35364075080423;False
FG_18_C_ncal;$C_{\gamma,18,ncal}$;keV${-1}$;111.68747545098292;False;0.0;500.0;17.681652095530406;-17.681652095530406;17.681652095530406;False
FG_18_M;$\mu_7$;keV;102.19751721361976;False;100.5;104.5;0.07817037797826032;-0.07817037797826032;0.07817037797826032;False
FG_19_C_bck;$C_{\gamma,19,bck}$;keV${-1}$;99.18499673095153;False;0.0;500.0;21.3509800161812;-21.3509800161812;21.3509800161812;False
FG_19_C_ncal;$C_{\gamma,19,ncal}$;keV${-1}$;46.73003170217416;False;0.0;500.0;17.254452232497993;-17.254452232497993;17.254452232497993;False
FG_19_M;$\mu_7$;keV;124.67053058216656;False;124.0;125.4;0.11308279331215942;-0.11308279331215942;0.11308279331215942;False
FG_20_C_bck;$C_{\gamma,20,bck}$;keV${-1}$;125.10509444798642;False;0.0;500.0;22.555277042298684;-22.555277042298684;22.555277042298684;False
FG_20_C_ncal;$C_{\gamma,20,ncal}$;keV${-1}$;0.0;True;0.0;500.0;0.1;;;
FG_20_M;$\mu_7$;keV;129.08151941090418;False;128.0;130.0;0.16462710369479794;-0.16462710369479794;0.16462710369479794;False
FG_21_C_bck;$C_{\gamma,21,bck}$;keV${-1}$;111.63900755101584;False;0.0;500.0;22.504620790178038;-22.504620790178038;22.504620790178038;False
FG_21_C_ncal;$C_{\gamma,21,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_21_M;$\mu_7$;keV;143.1005570679521;False;142.0;147.0;0.20840947217733685;-0.20840947217733685;0.20840947217733685;False
FG_22_C_bck;$C_{\gamma,22,bck}$;keV${-1}$;26.776685146792374;False;0.0;500.0;21.05484593905367;-21.05484593905367;21.05484593905367;False
FG_22_C_ncal;$C_{\gamma,22,ncal}$;keV${-1}$;128.72180338442746;False;0.0;500.0;23.19052043003262;-23.19052043003262;23.19052043003262;False
FG_22_M;$\mu_7$;keV;159.31936705835773;False;157.0;161.0;0.18086159478426111;-0.18086159478426111;0.18086159478426111;False
FG_23_C_bck;$C_{\gamma,23,bck}$;keV${-1}$;41.1341737558849;False;0.0;500.0;22.733139646027283;-22.733139646027283;22.733139646027283;False
FG_23_C_ncal;$C_{\gamma,23,ncal}$;keV${-1}$;17.402790081421394;False;0.0;500.0;21.904191443910907;-21.904191443910907;21.904191443910907;False
FG_23_M;$\mu_7$;keV;179.39749563092602;False;177.5;180.5;0.4531954593991685;-0.4531954593991685;0.4531954593991685;False
FG_24_C_bck;$C_{\gamma,24,bck}$;keV${-1}$;778.4112787529881;False;0.0;2000.0;38.21992302692036;-38.21992302692036;38.21992302692036;False
FG_24_C_ncal;$C_{\gamma,24,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_24_M;$\mu_7$;keV;185.53483891746345;False;183.0;188.0;0.042516561291620285;-0.042516561291620285;0.042516561291620285;False
FG_25_C_bck;$C_{\gamma,25,bck}$;keV${-1}$;84.56231128549277;False;0.0;500.0;24.37063145486917;-24.37063145486917;24.37063145486917;False
FG_25_C_ncal;$C_{\gamma,25,ncal}$;keV${-1}$;220.9475216975792;False;0.0;500.0;26.69284201371656;-26.69284201371656;26.69284201371656;False
FG_25_M;$\mu_7$;keV;204.999999046326;False;204.0;205.0;0.03258329243406877;-0.03258329243406877;0.03258329243406877;False
FG_26_C_bck;$C_{\gamma,26,bck}$;keV${-1}$;67.15316801942112;False;0.0;500.0;25.22975766742498;-25.22975766742498;25.22975766742498;False
FG_26_C_ncal;$C_{\gamma,26,ncal}$;keV${-1}$;243.43098951300232;False;0.0;500.0;27.350628541740303;-27.350628541740303;27.350628541740303;False
FG_26_M;$\mu_7$;keV;208.8527551499897;False;208.0;209.4;0.18316384374981;-0.18316384374981;0.18316384374981;False
FG_27_C_bck;$C_{\gamma,27,bck}$;keV${-1}$;1606.2880470949676;False;0.0;3000.0;50.807842421403286;-50.807842421403286;50.807842421403286;False
FG_27_C_ncal;$C_{\gamma,27,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_27_M;$\mu_7$;keV;239.659893038126;False;236.0;241.0;0.0380488168756159;-0.0380488168756159;0.0380488168756159;False
FG_28_C_bck;$C_{\gamma,28,bck}$;keV${-1}$;266.22968181102544;False;0.0;1000.0;28.85584459085949;-28.85584459085949;28.85584459085949;False
FG_28_C_ncal;$C_{\gamma,28,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_28_M;$\mu_7$;keV;272.08314943066586;False;271.5;273.5;0.16518070037986374;-0.16518070037986374;0.16518070037986374;False
FG_29_C_bck;$C_{\gamma,29,bck}$;keV${-1}$;41.908323362963685;False;0.0;1000.0;22.558473673675252;-22.558473673675252;22.558473673675252;False
FG_29_C_ncal;$C_{\gamma,29,ncal}$;keV${-1}$;300.02213827846384;False;0.0;500.0;28.11956455260656;-28.11956455260656;28.11956455260656;False
FG_29_M;$\mu_7$;keV;280.5361271059189;False;278.0;283.0;0.15781966275991974;-0.15781966275991974;0.15781966275991974;False
FG_30_C_bck;$C_{\gamma,30,bck}$;keV${-1}$;309.87886453813564;False;0.0;500.0;28.47404457359633;-28.47404457359633;28.47404457359633;False
FG_30_C_ncal;$C_{\gamma,30,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_30_M;$\mu_7$;keV;343.0814872250097;False;340.0;346.0;0.15878362844952676;-0.15878362844952676;0.15878362844952676;False
FG_31_C_bck;$C_{\gamma,31,bck}$;keV${-1}$;195.03285894096112;False;0.0;500.0;24.40870691629921;-24.40870691629921;24.40870691629921;False
FG_31_C_ncal;$C_{\gamma,31,ncal}$;keV${-1}$;0.0;True;0.0;100.0;0.1;;;
FG_31_M;$\mu_7$;keV;357.2043901996682;False;354.0;360.0;0.2297542585566532;-0.2297542585566532;0.2297542585566532;False
FB_1_C;$C_{\beta/\gamma,1}$;;364.49750426120215;False;0.0;2000.0;60.39644743999045;-60.39644743999045;60.39644743999045;False
FB_1_M;$E_{\gamma,1}$;keV;24.306789146087894;False;24.0;25.0;0.16337187544142573;-0.16337187544142573;0.16337187544142573;False
FB_1_D;$D_{1}$;keV;20.3;True;19.5;23.0;0.203;;;
FB_2_C;$C_{\beta/\gamma,2}$;;315.3116008693993;False;0.0;2000.0;82.66991224422598;-82.66991224422598;82.66991224422598;False
FB_2_M;$E_{\gamma,2}$;keV;8.694762778531452;False;8.5;10.0;0.15844537555835636;-0.15844537555835636;0.15844537555835636;False
FB_2_D;$D_{2}$;keV;35.5;True;35.0;38.0;0.355;;;
IE_1_S_ncal;$S_{ie,1,ncal}$;keV;42.8305286985553;True;20.0;100.0;0.428305286985553;;;
IE_1_E_ncal;$E_{ie,1,ncal}$;keV;199.6554635845594;True;150.0;250.0;1.996554635845594;;;
IE_1_p0_ncal;$P_{0,ie,1,ncal}$;keV${-1}$;0.7058796745523555;False;0.0;10.0;0.06845426550095596;-0.06845426550095568;0.06845426550095568;False
IE_1_p1_ncal;$P_{1,ie,1,ncal}$;keV${-2}$;-0.0036562443928377375;False;-1.0;1.0;0.0005860003241374144;-0.0005860003241374144;0.0005860003241374144;False
IE_2_S_ncal;$S_{ie,2,ncal}$;keV;102.25496699288328;True;80.0;120.0;1.0225496699288328;;;
IE_2_E_ncal;$E_{ie,2,ncal}$;keV;384.93592434643807;True;120.0;450.0;3.8493592434643813;;;
IE_2_p0_ncal;$P_{0,ie,2,ncal}$;keV${-1}$;2.4032182062975718;False;0.0;50.0;9.406768697317602e-10;-9.406768697317602e-10;9.406768697317602e-10;False
IE_2_p1_ncal;$P_{1,ie,2,ncal}$;keV${-2}$;-0.008226137488377083;False;-1.0;1.0;3.219868816017879e-12;-3.219868816017879e-12;3.219868816017879e-12;False
IE_3_S_ncal;$S_{ie,3,ncal}$;keV;218.77206746340897;True;120.0;250.0;2.1877206746340896;;;
IE_3_E_ncal;$E_{ie,3,ncal}$;keV;449.99990702728223;True;350.0;450.0;4.499999070272822;;;
IE_3_p0_ncal;$P_{0,ie,3,ncal}$;keV${-1}$;0.45597214003745007;False;0.0;10.0;0.05976489771517464;-0.05976489771517464;0.05976489771517464;False
IE_3_p1_ncal;$P_{1,ie,3,ncal}$;keV${-2}$;-0.0017830643682706926;False;-1.0;1.0;0.0004259494972989053;-0.0004259494972989053;0.0004259494972989053;False
IC_A_bck;$A_{gb,bck}$;keV${-1}$;0.0;True;0.0;200.0;0.1;;;
IC_A_ncal;$A_{gb,ncal}$;keV${-1}$;85.37126745475733;False;0.0;200.0;1.6155399045635692;-1.6155399045635692;1.6155399045635692;False
IC_B;$p_{gb,1}$;keV${-1}$;0.09478614920753747;False;0.0;50.0;0.0008530552669305803;-0.0008530552669305803;0.0008530552669305803;False
IC_C;$p_{gb,2}$;keV${-2}$;777.5253117982114;False;0.0;800.0;8.332307198694195;-8.332307198694195;8.332307198694195;False
IC_D;$p_{gb,3}$;keV${-3}$;0.0;True;-5.0;5.0;0.1;;;
IC_lambda;$p_{gb,exp}$;keV;0.014914326299208913;False;0.0;1.0;9.543260833372312e-05;-9.543260833372312e-05;9.543260833372312e-05;False

